Choosability with union separation

List coloring generalizes graph coloring by requiring the color of a vertex to be selected from a list of colors specific to that vertex. One refinement of list coloring, called choosability with separation, requires that the intersection of adjacent lists is sufficiently small. We introduce a new refinement, called choosability with union separation, where we require that the union of adjacent lists is sufficiently large. For $t \geq k$, a $(k,t)$-list assignment is a list assignment $L$ where $|L(v)| \geq k$ for all vertices $v$ and $|L(u)\cup L(v)| \geq t$ for all edges $uv$. A graph is $(k,t)$-choosable if there is a proper coloring for every $(k,t)$-list assignment. We explore this concept through examples of graphs that are not $(k,t)$-choosable, demonstrating sparsity conditions that imply a graph is $(k,t)$-choosable, and proving that all planar graphs are $(3,11)$-choosable and $(4,9)$-choosable.

==> mad-results.txt <==
(3,3)-choosable if Mad(G) < 1 + 1/2
(3,4)-choosable if Mad(G) < 2 + 2/5
(3,5)-choosable if Mad(G) < 3 + 0
(3,6)-choosable if Mad(G) < 3 + 3/7
(3,7)-choosable if Mad(G) < 3 + 3/4
(3,8)-choosable if Mad(G) < 4 + 0
(3,9)-choosable if Mad(G) < 4 + 1/5
(3,10)-choosable if Mad(G) < 4 + 4/11
(3,11)-choosable if Mad(G) < 4 + 1/2
(3,12)-choosable if Mad(G) < 4 + 8/13
(3,13)-choosable if Mad(G) < 4 + 5/7
(3,14)-choosable if Mad(G) < 4 + 4/5
(3,15)-choosable if Mad(G) < 4 + 7/8
(3,16)-choosable if Mad(G) < 4 + 16/17
(3,17)-choosable if Mad(G) < 5 + 0
(4,4)-choosable if Mad(G) < 1 + 3/5
(4,5)-choosable if Mad(G) < 2 + 2/3
(4,6)-choosable if Mad(G) < 3 + 3/7
(4,7)-choosable if Mad(G) < 4 + 0
(4,8)-choosable if Mad(G) < 4 + 4/9
(4,9)-choosable if Mad(G) < 4 + 4/5
(4,10)-choosable if Mad(G) < 5 + 1/11
(4,11)-choosable if Mad(G) < 5 + 1/3
(4,12)-choosable if Mad(G) < 5 + 7/13
(4,13)-choosable if Mad(G) < 5 + 5/7
(4,14)-choosable if Mad(G) < 5 + 13/15
(4,15)-choosable if Mad(G) < 6 + 0
(4,16)-choosable if Mad(G) < 6 + 2/17
(4,17)-choosable if Mad(G) < 6 + 2/9
(4,18)-choosable if Mad(G) < 6 + 6/19
(5,5)-choosable if Mad(G) < 1 + 2/3
(5,6)-choosable if Mad(G) < 2 + 6/7
(5,7)-choosable if Mad(G) < 3 + 3/4
(5,8)-choosable if Mad(G) < 4 + 4/9
(5,9)-choosable if Mad(G) < 5 + 0
(5,10)-choosable if Mad(G) < 5 + 5/11
(5,11)-choosable if Mad(G) < 5 + 5/6
(5,12)-choosable if Mad(G) < 6 + 2/13
(5,13)-choosable if Mad(G) < 6 + 3/7
(5,14)-choosable if Mad(G) < 6 + 2/3
(5,15)-choosable if Mad(G) < 6 + 7/8
(5,16)-choosable if Mad(G) < 7 + 1/17
(5,17)-choosable if Mad(G) < 7 + 2/9
(5,18)-choosable if Mad(G) < 7 + 7/19
(5,19)-choosable if Mad(G) < 7 + 1/2
